Goal-Oriented Access Optimization for ISAC-Enabled Digital Twins

Digital twins (DTs) of physical systems enable real-time remote tracking, control, and learning, but require to be updated with environmental sensory data to maintain alignment with their physical counterparts. In a network context, integrated sensing and communication (ISAC) capabilities can expand the DT's environmental awareness by linking received updates to the location where wireless sensors acquired them. Integrating localization services, however, increases the complexity of the communication system, and can only be supported through smart access optimization. To tackle this problem, we design a two-step goal-oriented approach: firstly, sensors with a high Value of Information (VoI) inform the network of their resource demands through a push-based random access; then, pull-based scheduled transmissions of the actual sensory data are optimized to satisfy ISAC performance constraints. This design allows to maximize the VoI of the information delivered to the DT while locating the transmitting nodes, significantly outperforming existing schemes.

==> csv/goca_vs_UE.csv <==
U,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
20,0.9984059999999739,79.17653899999998,4.172691015953779,0.931441792497781,0.9045641235779747
40,0.9999899999999998,101.28967800000015,6.597524333868399,0.8319578674487148,0.8021219860901511
60,1.0,107.86616100000066,8.076663965327585,0.7635034571210553,0.711208289496761
80,1.0,110.54709299999995,9.027543557933212,0.7204773757936695,0.6303349051731869
100,1.0,111.87551000000029,9.649653693297227,0.6935795547213879,0.559191365475783
120,1.0,112.56701700000025,10.03443900177525,0.6776235047876681,0.4955427229806865
140,1.0,112.92164099999981,10.248198907226865,0.6685605408780367,0.43957629384649655
160,1.0,113.04246200000016,10.332367503727811,0.6653441342658826,0.38949750765193186
180,1.0,113.0245249999997,10.31875438821954,0.666151650974287,0.3453341265193846
200,1.0,112.8770270000001,10.221828894326377,0.6699899377688449,0.30614651981627194
220,1.0,112.61347600000038,10.064183966220487,0.6764871443663365,0.27153293194175926
240,1.0,112.2325009999997,9.849349828293684,0.6851028769171996,0.24069469806834337
260,1.0,111.76345300000058,9.599609744491442,0.6956795201731212,0.21338794436556482
280,1.0,111.19199699999963,9.320157928939707,0.7078073836754759,0.1892107797530762
300,1.0,110.48740499999984,9.01301609319697,0.7211439001932188,0.16776626040882903
320,1.0,109.65236699999969,8.685343028203018,0.7359315225109453,0.14865706224923175
340,1.0,108.66378300000024,8.34311884297057,0.7512135954871323,0.1318152551639131
360,0.999999,107.52312199999963,7.996511772338787,0.7672946053240324,0.11692572562709934
380,0.9999979999999999,106.1760840000001,7.635152811532148,0.7838009125676322,0.10363372360304986
400,0.999999,104.63723100000007,7.274604001968827,0.8007414614785288,0.09190955884764769
420,0.9999919999999998,102.81226799999972,6.909985427657812,0.8176910532909986,0.08149826019402066
440,0.9999779999999995,100.7205580000002,6.542073701129559,0.8342500975372048,0.07224956894220906
460,0.9999389999999988,98.31819699999976,6.180029125740123,0.8507933289792254,0.0640413295164682
480,0.9998999999999983,95.67730899999975,5.819870447123435,0.8662858298818864,0.056784812183458315
500,0.9997589999999958,92.7159670000001,5.468047621860463,0.8812976966445761,0.05035446589862609


==> csv/goca_vs_theta.csv <==
Theta,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.0,1.0,118.22349599999995,6.691385842994858,0.6346604951043052,0.37150245999999004
0.05210526315789474,1.0,117.54734699999975,6.921187631277694,0.6411180147716306,0.39188997587706276
0.10421052631578948,1.0,116.92404800000077,7.147116603778927,0.6472217318401897,0.4132653681808457
0.1563157894736842,1.0,116.33039799999986,7.362027803816824,0.65330611471037,0.4357853041191647
0.20842105263157895,1.0,115.74760600000018,7.564564737168523,0.6597436605362785,0.4595526241955138
0.2605263157894737,1.0,115.16274800000025,7.7461750764884725,0.6667773095326271,0.48425609237312894
0.3126315789473684,1.0,114.54585100000018,7.904551516127186,0.6743562872842777,0.5106365209238235
0.36473684210526314,1.0,113.86191800000002,8.031467392155433,0.6829932625286869,0.5382675591346215
0.4168421052631579,1.0,113.13163900000072,8.121158676213135,0.6929239922902017,0.5675666717153738
0.46894736842105267,1.0,112.28967099999993,8.163651144399878,0.704720310243997,0.5982723955611718
0.5210526315789474,1.0,111.31230600000023,8.145692316293573,0.7187958798064951,0.6305795559401831
0.5731578947368421,1.0,110.12414099999988,8.055035464033343,0.7358513929783046,0.6643982301028037
0.6252631578947369,0.999999,108.5993799999997,7.8781142304851,0.7565009488988755,0.7001636111251826
0.6773684210526316,0.999999,106.54607499999968,7.588400439558828,0.7813995973312716,0.7380115201442059
0.7294736842105263,0.9999969999999999,103.55416300000047,7.15688237950438,0.811661312276866,0.7781006980827884
0.781578947368421,0.9999689999999993,98.76390899999986,6.531963636198571,0.8482238991903123,0.8198814647222663
0.8336842105263158,0.9996689999999943,90.64124000000051,5.651073105038187,0.890579290950508,0.8636321477126451
0.8857894736842106,0.9964479999999452,76.17874299999991,4.419667715245438,0.9361152795093769,0.9097417918003501
0.9378947368421053,0.9547109999999437,50.727660000000014,2.729021803604692,0.9764974971889225,0.9580417735625452
0.99,0.3929509999999963,9.65958899999998,0.4902952850408021,0.9985279833333256,0.9978543166666372


==> csv/goia_vs_UE.csv <==
U,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
20,0.501614955819179,92.26466599999983,3.848104608314182,0.871757653543676,0.9038849682398461
40,0.5023355814556972,108.68713900000024,5.4292151081138345,0.6936420380593981,0.8022916207655854
60,0.5022683565589466,112.09022399999974,6.206507737019303,0.5910125999593723,0.711045808395038
80,0.5025346451493913,113.31761800000007,6.664596432883303,0.5336294910644725,0.630411522508562
100,0.5023211945377833,113.93003999999988,6.951613906806002,0.5006838590194638,0.5588214438223922
120,0.5023616923552864,114.26259500000018,7.1302621203739935,0.48161285428393696,0.49559777831998464
140,0.5027007019581531,114.43683300000022,7.227732513447896,0.4714525989638284,0.4394950161197336
160,0.5025516795563287,114.4976620000002,7.266312455136207,0.46750950913423794,0.38959298139242843
180,0.5023405051112574,114.48619800000048,7.2583197878025825,0.46831486146920254,0.34536245992116593
200,0.5023628798780607,114.4128639999995,7.215508162800329,0.4728937197671097,0.3061487430068023
220,0.5021967993478528,114.28041900000039,7.14146497936232,0.4801936287037983,0.2715244448486825
240,0.5023071381891836,114.11167900000008,7.0463791983136455,0.49049199685693473,0.2406920652398789
260,0.5024144400012869,113.88233600000041,6.929018923196831,0.5029431097762834,0.2133916712411063
280,0.5022404475844618,113.6194150000002,6.800525145386934,0.5179439272822034,0.1891804948236374
300,0.5025719649137144,113.29163999999994,6.655232856961869,0.534612411765126,0.16775025293468426
320,0.5022097252859309,112.89573599999962,6.499850758427225,0.5534184340019456,0.14872549337460406
340,0.5022569129240156,112.45938700000029,6.333375663446823,0.5738641870466672,0.13184504509080414
360,0.5022804763941978,111.91520100000017,6.15967315545638,0.5961438231911765,0.11689307294987016
380,0.5020972283554741,111.26235700000015,5.978773245674694,0.6202401657850495,0.10360696075355333
400,0.5021084091734216,110.46151700000004,5.7889365168683025,0.6451266520655556,0.09188892658414738
420,0.5020959982546664,109.48580799999998,5.593257208309367,0.671665289734573,0.0814327213858247
440,0.5022998446103016,108.31045800000001,5.389013279559482,0.6981819516105057,0.07223383816093797
460,0.5019213986451764,106.83067099999967,5.178460892695863,0.725844351096186,0.0639899898571113
480,0.5022820399855327,105.08095699999981,4.961201201552838,0.7527220919850556,0.05674465746352297
500,0.501865824396142,103.0123280000001,4.741131128247369,0.7792153713211651,0.050346236290277506


==> csv/goia_vs_epsilon.csv <==
epsilon,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.1,0.0019534311388529867,18.51667099999995,0.2531389856056387,0.02679032266906573,0.7551403791188206
0.25263157894736843,0.0220630172100151,73.11966700000028,1.2753467984796527,0.13775995924598436,0.7549495340629621
0.4052631578947369,0.08307947858618435,94.9717880000005,2.392643197883659,0.2607925285469159,0.7552804518102239
0.5578947368421052,0.18685355253395955,102.86325899999987,3.4366638217633483,0.3754084657321136,0.755170405240646
0.7105263157894737,0.3056946785657953,106.95726200000024,4.356074498462678,0.4763544954171215,0.7551903833936978
0.8631578947368421,0.4168779295425568,109.37200100000051,5.178716326095421,0.5659703328157755,0.7553871777383873
1.0157894736842106,0.5114289152939175,110.28787499999937,5.88891886483801,0.6421917299782447,0.7551387364040729
1.168421052631579,0.5888247382502384,109.88258899999967,6.44197135423745,0.6996951158356474,0.7548548136872135
1.3210526315789475,0.6509680251393606,108.71856399999984,6.80750860749576,0.7358496171346365,0.7552566011758682
1.473684210526316,0.7006656136916409,107.62606200000026,7.021681098296465,0.7569213047124596,0.7552259068288544
1.6263157894736844,0.7404513901114288,106.90314600000039,7.146204995585258,0.7691563183284454,0.7551671938017935
1.7789473684210528,0.7729512785594342,106.37409699999992,7.220836126450245,0.7766517209209631,0.7549704765524818
1.931578947368421,0.7989641674571393,106.0539300000001,7.273221364019031,0.781523652651064,0.7552618065780764
2.0842105263157893,0.8209460369290921,105.79864999999987,7.306887601122717,0.7846786619211485,0.7553546622569034
2.236842105263158,0.8391198520000267,105.6504869999995,7.330106746029212,0.7869452370690115,0.75535468954356
2.3894736842105266,0.853693135406842,105.5008739999996,7.343394091713136,0.7886275096052097,0.7549968956613545
2.542105263157895,0.8667135798901597,105.36977799999941,7.35523739824777,0.7898282030426311,0.7549578563519923
2.694736842105263,0.8767556933268826,105.33950099999988,7.363731314186485,0.7906896129062336,0.7549544906979939
2.8473684210526318,0.8862970054921488,105.27249299999957,7.374466573360271,0.7913492756177781,0.7553627321764516
3.0,0.8949533910024977,105.25153099999987,7.377825646399317,0.7918976995493072,0.7551079293580026


==> csv/goia_vs_theta.csv <==
Theta,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.0,0.5026777059453753,118.86301199999964,5.175786952761541,0.4282347853139784,0.3739937999999991
0.05210526315789474,0.502780377078992,118.53678099999968,5.284042427320428,0.4349715753681484,0.39179430654424163
0.10421052631578948,0.5028024195317924,118.20578399999972,5.4022578460450825,0.44056007821463017,0.41314855891154056
0.1563157894736842,0.5024756604649714,117.84918199999994,5.517904543046982,0.4470216595315741,0.4355602562704571
0.20842105263157895,0.5027724706599304,117.46418100000027,5.630511368591464,0.4544522053064884,0.4594002383298488
0.2605263157894737,0.5027088816455831,117.042427,5.738505130268441,0.4630612091889351,0.4842767915557076
0.3126315789473684,0.5025824529255539,116.60623599999896,5.837118708434639,0.47242628762908007,0.5108394936961754
0.36473684210526314,0.5026640148927604,116.11099700000004,5.923273029366685,0.48353401450472194,0.5382649803272117
0.4168421052631579,0.5026312919142554,115.60995600000042,5.997921517047599,0.4964985609690423,0.5673580949811617
0.46894736842105267,0.5025377572698526,115.02966800000067,6.054187313938259,0.5114652153565796,0.5983376728346006
0.5210526315789474,0.5028285188626581,114.37101500000009,6.083570282813747,0.5300025665874245,0.6304098269224071
0.5731578947368421,0.502383597992164,113.59782700000025,6.0827275604687445,0.5524132160172552,0.6645088596171534
0.6252631578947369,0.5027032503657162,112.69165300000007,6.0387017040650495,0.580313300380183,0.7004474228105422
0.6773684210526316,0.5026790931350098,111.51790399999999,5.939687404302513,0.6160521272442128,0.7380812651307866
0.7294736842105263,0.5026418763945618,109.84434300000014,5.758444479078066,0.661980588033843,0.777750033934481
0.781578947368421,0.5027952757978787,107.03303899999996,5.4549071000913045,0.7212655508440149,0.8199668181022449
0.8336842105263158,0.5026671959598313,101.41397399999978,4.944985026834196,0.7961510165258318,0.8635309526937237
0.8857894736842106,0.500341820814806,89.08695499999979,4.083898288135445,0.8796109734659135,0.9072656539643768
0.9378947368421053,0.47976407875180294,62.377772999999706,2.653523589909352,0.9159773526334742,0.917578283114109
0.99,0.19725489999999934,12.265577999999985,0.48996624646060866,0.3913397499999986,0.3924104142857118


==> csv/poia_vs_UE.csv <==
U,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
20,0.5019226189797173,96.62329699999977,4.160661482940441,0.8440876184167951,1.0
40,0.5023283380909379,111.56871099999961,6.061021379019964,0.6092619066439028,1.0
60,0.5024253607257145,114.3627759999997,7.195336489629947,0.47565444664250506,1.0
80,0.5024751968077432,115.64056199999959,8.05438985196289,0.3962397965220594,1.0
100,0.5023102045771755,116.4123410000002,8.7670872257202,0.343584266204033,1.0
120,0.5023623501775296,116.99059100000032,9.391470258829955,0.3059454466488961,0.9998880539607053
140,0.5026802495653194,117.42866900000026,9.933695045357574,0.2776913123206947,0.9967975689535986
160,0.502587451624844,117.70426300000018,10.376485904107573,0.2585344006574347,0.9740614988234105
180,0.5024426024869814,117.79126300000048,10.675475416480444,0.24938203631485376,0.9174749535384202
200,0.5024663049477228,117.73334199999978,10.862195517402888,0.24679272102127253,0.8397723601955104
220,0.5022821045317525,117.6510060000002,10.9917546869978,0.2463820404319462,0.7660591966695856
240,0.5023835918027543,117.57429099999958,11.099136239997186,0.24644009099988484,0.7009128448403382
260,0.5023002298288616,117.50956999999995,11.185348419254067,0.24641441474530712,0.6469108300443699
280,0.5022535547101474,117.47237900000016,11.262779655222312,0.24644611170289796,0.5997781471152972
300,0.502369680000001,117.43761300000043,11.332179945564437,0.24649917999999885,0.5602313199551794
320,0.5022252799999994,117.39571799999992,11.388804720790816,0.246456359999999,0.5243866502928318
340,0.5023025800000003,117.36308400000078,11.442734086976099,0.24649791999999898,0.49446153536119347
360,0.5021119799999968,117.34303400000029,11.489347937223775,0.2464994199999992,0.4653562282486266
380,0.5021798800000025,117.31813199999938,11.532227673974733,0.24651361999999927,0.44119816009220064
400,0.5022163400000015,117.30324599999997,11.565805781589837,0.2464173199999992,0.41856531760214527
420,0.5022859800000019,117.28824900000002,11.601647261750115,0.24644458000000055,0.39899289396358284
440,0.5021681799999993,117.2716309999994,11.631461277073045,0.24640989999999874,0.380467590303157
460,0.5021096800000011,117.26564700000002,11.663663519036376,0.24647765999999896,0.3639703493889469
480,0.5021319800000009,117.25397300000009,11.690816480572002,0.24648685999999947,0.3488462236017388
500,0.5022094000000001,117.24359400000019,11.714239678151586,0.24646515999999843,0.33473966719222037


==> csv/poia_vs_epsilon.csv <==
epsilon,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.1,0.0019556017501499517,23.815092000000043,0.3312129424194865,0.026062863703532564,1.0
0.25263157894736843,0.02210447998124669,79.71537700000042,1.5332572289139215,0.12184396718279772,1.0
0.4052631578947369,0.08302917306559371,99.10538600000035,2.78073567030341,0.22127741919670157,1.0
0.5578947368421052,0.186911338973457,106.36439699999985,3.955176290163135,0.3152922248950887,1.0
0.7105263157894737,0.30574922857316394,109.88194299999962,4.994648403559433,0.3983417713249799,1.0
0.8631578947368421,0.41682721410341717,112.14383999999994,5.925069746386896,0.47239338743172227,1.0
1.0157894736842106,0.5115735955240347,113.42408599999949,6.758788932041341,0.539289459905912,1.0
1.168421052631579,0.5888984661988448,113.80439299999946,7.4673158537146955,0.5961416578139724,1.0
1.3210526315789475,0.6510117917304796,113.37636500000008,8.009012317969539,0.6394302469468194,1.0
1.473684210526316,0.7006732711458864,112.62763499999943,8.370106859743512,0.6677534469281483,1.0
1.6263157894736844,0.740432763416861,112.01542300000011,8.593020502775834,0.6847173660796462,1.0
1.7789473684210528,0.7729186442844372,111.61352800000051,8.733021716379074,0.6952375329162137,1.0
1.931578947368421,0.7989333158569041,111.34035499999986,8.822851825044111,0.7019807636830807,1.0
2.0842105263157893,0.820924231263981,111.14700300000013,8.883676668533859,0.7065467458854828,1.0
2.236842105263158,0.8390673812011815,111.00412600000007,8.925893830416229,0.7097145181770301,1.0
2.3894736842105266,0.8536799322824471,110.90876999999973,8.955159501643022,0.7119130059738296,1.0
2.542105263157895,0.8666666144058809,110.83199600000027,8.978030580069667,0.7136291427519001,1.0
2.694736842105263,0.8767482636707091,110.7809670000001,8.992966962662495,0.7147490919894827,1.0
2.8473684210526318,0.8863101841412808,110.73642100000002,9.006077480501462,0.7157304351015912,1.0
3.0,0.8949539911235699,110.70681199999994,9.015294935831236,0.7164260774605992,1.0


==> csv/poia_vs_theta.csv <==
Theta,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.0,0.5026386799999996,121.2611099999994,7.731362762928685,0.21939197999999951,1.0
0.05210526315789474,0.5026358473991765,121.00045799999998,7.730075774459255,0.2304107211294278,1.0
0.10421052631578948,0.5026218436335623,120.69398399999994,7.725355030090195,0.2424510515488911,1.0
0.1563157894736842,0.5026694012327373,120.35597300000009,7.717241890013339,0.2555893336201141,1.0
0.20842105263157895,0.5026668594541563,119.97058500000043,7.703933342837634,0.26990056227014914,1.0
0.2605263157894737,0.5026272313872867,119.5452700000003,7.683615422755492,0.28549614146462865,1.0
0.3126315789473684,0.5026271726921544,119.0599050000004,7.653847598660733,0.30255989901905384,1.0
0.36473684210526314,0.5026009433242012,118.53723600000032,7.611963591619365,0.3213039348325896,1.0
0.4168421052631579,0.5025886831406727,117.96110400000026,7.553634835465845,0.34208041960061253,1.0
0.46894736842105267,0.5026282056114915,117.34221000000012,7.474596245213267,0.36545287864010806,1.0
0.5210526315789474,0.502635935592854,116.64372399999961,7.367939704311689,0.3923261579263826,1.0
0.5731578947368421,0.502630434507352,115.87322899999998,7.227703782696352,0.4238726118256324,1.0
0.6252631578947369,0.502680359053989,114.98367099999976,7.0443951126932065,0.4618882235393239,1.0
0.6773684210526316,0.5027070827794441,113.8982940000001,6.80477949925755,0.5087677845602573,1.0
0.7294736842105263,0.502652670247593,112.45195399999996,6.486924738487736,0.5681830474899195,1.0
0.781578947368421,0.5025486379264564,110.13543100000014,6.050856468500635,0.645106739503258,1.0
0.8336842105263158,0.5026240205446036,105.27126799999995,5.413706992768453,0.7431210913375549,1.0
0.8857894736842106,0.501232334935297,93.25359900000034,4.405920957236853,0.8563927717196937,1.0
0.9378947368421053,0.4821121653818394,64.97253899999976,2.7931629480786033,0.9552562810356292,1.0
0.99,0.19799807142857037,12.376323999999997,0.49465027960890595,0.9982972571428496,1.0


==> csv/viba_vs_UE.csv <==
U,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
20,0.5025323601808316,112.06746900000032,3.742595308183576,0.561902525068476,0.6812605999999947
40,0.5024089669500627,113.64140400000035,4.203172283748784,0.47203179457334593,0.45517289999999255
60,0.5027198006668961,113.65605800000036,4.206686632503596,0.47207143625669284,0.30357301666666203
80,0.5024721020847881,113.06260400000042,4.014308047890617,0.5067465557757398,0.20280181250000015
100,0.5023360313000685,111.95932499999974,3.7249502475978074,0.5662735688108664,0.13518603000000082
120,0.5021453910377072,110.05126399999966,3.3838044445087885,0.6443918767262186,0.09040533333333226
140,0.5025075576820236,106.2733830000002,2.9909585783803063,0.7354996498748795,0.06030389285714325
160,0.5022252483558068,99.08179899999988,2.5594710798246227,0.8238394381424141,0.04031335625000071
180,0.500528434479406,87.5875799999999,2.0967508692648185,0.891455990087692,0.02692075555555553
200,0.49384176056998647,72.99593600000016,1.6442387080558287,0.9261568947330461,0.017906315000000176
220,0.47566847182539634,58.154702999999934,1.2557950031526632,0.9161513194444478,0.01200080454545466
240,0.43996313611110915,44.385276999999945,0.9304757868660692,0.8600203404761896,0.007994166666666731
260,0.38847157261904686,33.0130390000001,0.6791128079194853,0.7654738976190503,0.005321050000000038
280,0.3266817499999992,24.29612599999999,0.49465280257431204,0.6457645999999961,0.0035710142857143033
300,0.2625757500000014,17.54122699999999,0.35435880967620564,0.5198505833333368,0.0023805700000000636
320,0.2048541666666662,12.602711000000008,0.25276412703592155,0.40647986666666247,0.0015902343750000291
340,0.154714633333333,8.998910000000047,0.1805055278755984,0.307386983333335,0.0010649676470588145
360,0.11618933333333534,6.4550060000000276,0.12858781900171218,0.23043816666667208,0.000718244444444429
380,0.08379033333333709,4.472091999999991,0.08919487182937702,0.16562466666668257,0.0004705894736842138
400,0.06174366666666529,3.255032000000011,0.064716762752636,0.1223346666666647,0.0003242999999999975
420,0.04251499999999937,2.1892430000000043,0.0436365577063747,0.08396700000000303,0.00020797619047619378
440,0.03042449999999959,1.5575190000000074,0.031211003273269075,0.06057016666666493,0.0001417681818181804
460,0.020955000000000466,1.0674619999999977,0.021255110020486336,0.04190799999999897,9.281956521739293e-05
480,0.014569000000000457,0.7466570000000008,0.014886298853637235,0.029383999999999695,6.228333333333653e-05
500,0.010763000000000583,0.5423509999999999,0.010694351957420896,0.021259500000000413,4.2946000000002025e-05


==> csv/viba_vs_epsilon.csv <==
epsilon,avg_com_vs_loc,avg_res_employed,avg_voi_tot,avg_pull_access_rate,avg_push_access_rate
0.1,0.001960849990533934,28.274770000000018,0.23485412247479004,0.025446065153059257,0.37095985999999825
0.25263157894736843,0.02209202659051747,83.14571399999986,1.0130341378613614,0.1109698431493916,0.37095539999999794
0.4052631578947369,0.08287109186479032,100.33175199999991,1.784414667973206,0.19624951657133258,0.3709665999999982
0.5578947368421052,0.18698752873785912,107.211424,2.5164134719278857,0.2772651469968978,0.3709475399999983
0.7105263157894737,0.3057051343645856,110.38533600000011,3.1737938534518113,0.3498048431396352,0.37095929999999805
0.8631578947368421,0.41686697841987214,112.43914300000034,3.7526245671001313,0.41396883216963914,0.3709572599999982
1.0157894736842106,0.5114949335625055,113.84083700000038,4.286614124781832,0.47278476849786655,0.3709206599999965
1.168421052631579,0.5886666945298682,114.61903300000083,4.765228603167626,0.5253645314825264,0.3709267999999976
1.3210526315789475,0.6510171736603003,114.83659299999945,5.17076337578969,0.5691215962392916,0.3709330599999983
1.473684210526316,0.7006518250947322,114.47515600000006,5.471111689526586,0.6010163966178671,0.3709184999999997
1.6263157894736844,0.7405721311396567,113.98132300000034,5.667878301822876,0.6216579457565488,0.37087769999999876
1.7789473684210528,0.7729424860708864,113.60553399999961,5.791974931578821,0.6345476317728309,0.37094583999999753
1.931578947368421,0.7990767706166261,113.35237799999997,5.868964403932005,0.642903422682404,0.3707968199999948
2.0842105263157893,0.8208097320488179,113.17025600000045,5.922649150593687,0.6484712920843483,0.37082783999999486
2.236842105263158,0.8390226911884012,113.0391810000002,5.959692545482855,0.6524966688621209,0.37069633999999796
2.3894736842105266,0.8535616957883332,112.95829000000015,5.987400105523726,0.6550128725414472,0.3708996599999985
2.542105263157895,0.866659706567263,112.88676100000015,6.007250516466613,0.6570845269804316,0.37093155999999755
2.694736842105263,0.8765659041884395,112.82114199999988,6.0217269640479465,0.6584667374574658,0.3709434799999978
2.8473684210526318,0.8861715150140906,112.7877359999992,6.031319045392696,0.6596787227254355,0.37094025999999863
3.0,0.8949091360386947,112.76327499999974,6.039405889502085,0.6605143236824934,0.3709411799999978

